Spotting the differences between active and non-active twin galaxies on kpc-scales. A pilot study

We present a pilot study aimed to identify large-scale galaxy properties that could play a role in activating a quiescent nucleus. To do so, we compare the properties of two isolated nearby active galaxies and their non-active twins selected from the Calar Alto Legacy Integral Field Area (CALIFA) survey. This pilot sample includes two barred and two unbarred galaxies. We characterise the stellar and ionised gas kinematics and also their stellar content. We obtain simple kinematic models by fitting the full stellar and ionised gas velocity fields and just the approaching/receding sides. We find that the analysed active galaxies present lopsided disks and higher values of the global stellar angular momentum ($\lambda_{R}$) than their non-active twins. This could be indicating that the stellar disks of the AGN gained angular momentum from the inflowing gas that triggered the nuclear activity. The inflow of gas could have been produced by a twisted disk instability in the case of the unbarred AGN, and by the bar in the case of the barred AGN. In addition, we find that the central regions of the studied active galaxies show older stellar populations than their non-active twins. The next step is to statistically explore these galaxy properties in a larger sample of twin galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
